Light new physics in the top quark sample from the Large Hadron Collider

Contrary to the general trend of looking for new physics at energies beyond the current reach of the Large Hadron Collider (LHC), this article proposes a strategy to look for light new physics via a meticulous study of well known and well-measured kinematic distributions. In this article, we propose performing such a study in the top-quark sample since the LHC, being a top-quark factory, helps in precise measurement of several observables related to the properties of the top-quark. One such observable is the invariant mass $m_{b\ell}$ of the b-jet and the charged lepton obtained from fully leptonic decay of pair-produced $t \bar{t}$ events. Such a strategy can be employed to extract hints for any Beyond Standard Model (BSM) scenario that allow for an exotic particle with mass close to the mass of top-quark ($m_t$) and can yield the same final state as fully leptonic decay of pair-produced top quarks. To provide a concrete study, we analyze a supersymmetric scenario with light right-handed stop quark with mass $\approx m_t$. The particle spectrum is such that the mass differences between the particles involved in the signal are small enough to lie in a potential blindspot and may be not yet firmly excluded by current LHC searches. Such spectra can yield a deviation from the Standard Model prediction in the lower region of the $m_{b\ell}$ distribution. This feature can be observed in any BSM framework that harbours light new physics that have so far escaped the LHC searches and hence can be used to extract light new physics signal irrespective of the underlying theory.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

